The TESS-Keck Survey. XIII. An Eccentric Hot Neptune with a Similar-Mass Outer Companion around TOI-1272

We report the discovery of an eccentric hot Neptune and a non-transiting outer planet around TOI-1272. We identified the eccentricity of the inner planet, with an orbital period of 3.3 d and $R_{\rm p,b} = 4.1 \pm 0.2$ $R_\oplus$, based on a mismatch between the observed transit duration and the expected duration for a circular orbit. Using ground-based radial velocity measurements from the HIRES instrument at the Keck Observatory, we measured the mass of TOI-1272b to be $M_{\rm p,b} = 25 \pm 2$ $M_\oplus$. We also confirmed a high eccentricity of $e_b = 0.34 \pm 0.06$, placing TOI-1272b among the most eccentric well-characterized sub-Jovians. We used these RV measurements to also identify a non-transiting outer companion on an 8.7-d orbit with a similar mass of $M_{\rm p,c}$ sin$i= 27 \pm 3$ $M_\oplus$ and $e_c \lesssim 0.35$. Dynamically stable planet-planet interactions have likely allowed TOI-1272b to avoid tidal eccentricity decay despite the short circularization timescale expected for a close-in eccentric Neptune. TOI-1272b also maintains an envelope mass fraction of $f_{\rm env} \approx 11\%$ despite its high equilibrium temperature, implying that it may currently be undergoing photoevaporation. This planet joins a small population of short-period Neptune-like planets within the "Hot Neptune Desert" with a poorly understood formation pathway.

==> TOI1272-rv_data.csv <==
timefull (datetime),time (BJD),tel,mnvel (m/s),errvel (m/s),svalue,svalue_err
2020-02-05 12:30:17.435,2458885.021,hires,11.206,1.681,0.315,0.001
2020-02-25 10:12:37.645,2458904.925,hires,-0.560,1.524,0.277,0.001
2020-03-03 09:30:36.773,2458911.896,hires,4.157,1.857,0.290,0.001
2020-05-30 06:52:50.489,2458999.787,hires,4.966,1.526,0.304,0.001
2020-06-03 08:10:54.557,2459003.841,hires,20.746,1.422,0.309,0.001
2020-06-06 08:27:03.857,2459006.852,hires,-0.815,1.604,0.300,0.001
2020-06-10 08:49:52.895,2459010.868,hires,4.620,1.547,0.294,0.001
2020-06-24 06:37:19.847,2459024.776,hires,-3.916,1.605,0.300,0.001
2020-06-24 07:55:09.576,2459024.830,hires,-4.035,1.399,0.295,0.001
2020-06-24 09:11:40.252,2459024.883,hires,-5.777,1.710,0.302,0.001
2020-06-27 06:42:08.615,2459027.779,hires,10.130,1.412,0.308,0.001
2020-06-28 06:53:22.585,2459028.787,hires,0.641,1.439,0.309,0.001
2020-06-29 07:11:46.570,2459029.800,hires,15.419,1.526,0.313,0.001
2020-06-30 07:13:48.617,2459030.801,hires,19.714,1.502,0.314,0.001
2020-07-01 07:35:36.638,2459031.816,hires,-12.027,1.507,0.305,0.001
2020-07-04 07:48:13.993,2459034.825,hires,-25.169,1.466,0.306,0.001
2020-07-05 08:17:37.103,2459035.846,hires,-14.547,1.738,0.301,0.001
2020-07-06 06:24:17.707,2459036.767,hires,4.049,1.381,0.311,0.001
2020-07-08 07:03:22.133,2459038.794,hires,7.955,1.587,0.306,0.001
2020-07-09 07:11:39.443,2459039.800,hires,23.734,1.531,0.307,0.001
2020-07-21 07:18:50.226,2459051.805,hires,-17.316,1.847,0.328,0.001
2020-08-06 06:56:20.320,2459067.789,hires,2.942,2.201,0.345,0.001
2020-08-07 06:49:14.420,2459068.784,hires,-7.719,1.834,0.349,0.001
2020-08-16 06:26:26.900,2459077.768,hires,-15.101,1.684,0.320,0.001
2020-08-17 06:05:37.696,2459078.754,hires,-18.743,1.807,0.312,0.001
2020-08-25 05:48:08.931,2459086.742,hires,-4.341,2.605,0.269,0.001
2020-08-27 05:50:59.986,2459088.744,hires,-11.980,2.877,0.230,0.001
2020-08-28 06:08:59.703,2459089.756,hires,4.983,1.929,0.284,0.001
2020-08-29 06:06:01.456,2459090.754,hires,17.260,1.743,0.294,0.001
2020-08-30 06:06:49.401,2459091.755,hires,-0.190,1.932,0.303,0.001
2020-08-31 06:02:22.337,2459092.752,hires,10.843,1.839,0.307,0.001
2020-12-04 14:49:10.603,2459188.117,hires,-2.432,1.812,0.409,0.001
2020-12-05 15:05:59.991,2459189.129,hires,10.240,1.843,0.404,0.001
2020-12-06 14:55:39.351,2459190.122,hires,14.182,1.824,0.415,0.001
2020-12-24 14:59:09.796,2459208.124,hires,-11.930,1.708,0.370,0.001
2020-12-25 14:32:12.000,2459209.106,hires,3.756,1.806,0.393,0.001
2020-12-26 13:23:38.971,2459210.058,hires,0.409,1.695,0.394,0.001
2020-12-31 14:30:46.865,2459215.105,hires,0.051,1.936,0.426,0.001
2021-02-23 12:18:53.708,2459269.013,hires,-2.023,2.021,0.331,0.001
2021-02-26 11:22:08.619,2459271.974,hires,-5.366,1.913,0.357,0.001
2021-03-22 13:35:22.512,2459296.066,hires,1.780,1.822,0.341,0.001
2021-04-09 13:26:38.015,2459314.060,hires,-15.278,1.837,0.379,0.001
2021-05-19 07:41:21.405,2459353.820,hires,-10.403,1.554,0.348,0.001
2021-05-20 12:18:30.605,2459355.013,hires,6.112,1.544,0.347,0.001
2021-05-21 06:08:23.981,2459355.756,hires,1.233,1.460,0.339,0.001
2021-05-27 08:57:28.380,2459361.873,hires,16.230,1.373,0.333,0.001
2021-06-08 06:46:19.841,2459373.782,hires,-17.608,1.241,0.373,0.001
2021-06-11 07:53:22.936,2459376.829,hires,-6.073,1.564,0.371,0.001
2021-06-13 07:53:16.455,2459378.829,hires,19.894,1.501,0.372,0.001
2021-06-14 08:42:13.059,2459379.863,hires,-2.785,1.557,0.364,0.001
2021-06-18 07:26:35.523,2459383.810,hires,-22.385,1.426,0.339,0.001
2021-06-20 09:16:25.739,2459385.886,hires,4.875,1.489,0.339,0.001
2021-06-21 07:03:26.089,2459386.794,hires,-16.030,1.456,0.337,0.001
2021-06-23 08:06:13.622,2459388.838,hires,5.133,1.420,0.332,0.001
2021-06-24 08:32:48.468,2459389.856,hires,-16.433,1.593,0.340,0.001
2021-07-11 07:45:43.975,2459406.823,hires,-9.767,1.538,0.364,0.001
2021-07-25 07:02:01.201,2459420.793,hires,12.430,1.883,0.366,0.001
2021-08-20 06:48:32.576,2459446.784,hires,4.692,2.419,0.457,0.001
2021-08-25 06:06:33.867,2459451.755,hires,6.916,1.756,0.392,0.001
2021-11-22 15:33:20.007,2459541.148,hires,13.519,1.708,0.425,0.001
2021-11-23 15:29:26.110,2459542.145,hires,-7.455,1.817,0.431,0.001
2021-11-27 15:21:56.752,2459546.140,hires,-17.946,1.910,0.400,0.001
